Bipolar Outflows out to 10~kpc for Massive Galaxies at Redshift $z\approx 1$

Galactic outflows are believed to play a critical role in the evolution of galaxies by regulating their mass build-up and star formation. Theoretical models assumes bipolar shapes for the outflows that extends well into the circumgalctic medium (CGM), up to tens of kpc perpendicular to the galaxies. They have been directly observed in the local Universe in several individual galaxies, e.g., around the Milky Way and M82. At higher redshifts, cosmological simulations of galaxy formation predict an increase in the frequency and efficiency of galactic outflows due to the increasing star formation activity. Outflows are responsible for removing potential fuel for star formation from the galaxy, while at the same enriching the CGM and the intergalactic medium. These feedback processes, although incorporated as key elements of cosmological simulations, are still poorly constrained on CGM scales. Here we present an ultra-deep MUSE image of the mean MgII emission surrounding a sample of galaxies at z~1 that strongly suggests the presence of outflowing gas on physical scales of more than 10kpc. We find a strong dependence of the detected signal on the inclination of the central galaxy, with edge-on galaxies clearly showing enhanced MgII emission along the minor axis, while face-on galaxies display much weaker and more isotropic emission. We interpret these findings as supporting the idea that outflows typically have a bipolar cone geometry perpendicular to the galactic disk. We demonstrate that the signal is not dominated by a few outliers. After dividing the galaxy sample in subsamples by mass, the bipolar emission is only detected in galaxies with stellar mass $\mathrm{M_* \gtrsim 10^{9.5} M_\odot}$.

==> intro.txt <==
%new background

Galactic outflows are thought to play a critical role in the galaxy evolution by propagating the fuel for future star formation out of the galaxy, and enriching the circumgalactic medium (CGM) and intergalactic medium (IGM) \cite{tumlinson17}. 
The Galactic outflows tend to form a bipolar shape above and below the galactic plane, extending to the CGM at several to tens of kpc perpendicular to the galaxy, which has been directly observed in the local Universe, such as the Milky Way and M82 \cite{rupke18,veilleux05}.
Galactic outflows could be more effective at high redshift, particularly at the peak epoch of cosmic star formation, thus to produce the luminosity function and stellar mass function observed in the present day galaxy population.

Galactic outflows are usually of low gas density. Therefore, it is difficult to image the outflows at vert low surface brightness at high redshift.
Nevertheless, by absorption lines detected against bright background sources, people get to study physical properties and kinematics of the CGM.
For example, studies have found that the detection of \mgii\ absorption is not evenly distributed around galaxies, but occurs preferentially along the major or minor axis \cite{bordoloi11,bouche12,zabl19}.
The absorption is usually stronger along the minor axis, where the metal-enriched outflows are expected \cite{martin19,schroetter19,lundgren21}.

During the past ten years, integral field spectrograph facilities such as Multi Unit Spectroscopic Explorer (MUSE) \cite{bacon10} and the Keck Cosmic Web Imager (KCWI) \cite{martin10} have enabled mapping the CGM or even the IGM in emission using several tracers such as Ly$\alpha$ \cite{wisotzki16,wisotzki18,leclercq17,cai19,kusakabe22}, \civ, \heii\ and \ciii\ \cite{guo20}, and \oii\ \cite{johnson22}.
Particularly with Ly$\alpha$, diffuse emission that extends to radius of tens or even hundreds of times larger than the starlight is detected, which allows for studies of the CGM or even the IGM \cite{bacon21}.
%, which allows for spatially and kinematically resolved analysis of the CGM \cite{claeyssens19,leclercq20,erb22}.
However, the \lya\ emission can only be observed by ground-based facilities at $z\gtrsim 2$. 
Due to the surface brightness dimming effect, it is very difficult to have spatially resolved spectroscopic at this redshift.

\mgii\ might be a potential alternative to \lya.
Due to its resonant nature, extended \mgii\ emission is expected, similar to \lya.
The ionization potential of \mgi\ (7.6~eV) is lower than that of \hi\ (13.6~eV), implying that the CGM remains neutral when \mgii\ is produced.
This makes \mgii\ a promising tracer of the cool and metal-enriched CGM gas.
\mgii\ observations have much better spatial resolution and less surface brightness dimming, because the line can be observed from the ground at $z\gtrsim 0.5$.
However, the detection of extended \mgii\ is still challenging because \mgii\ is intrinsically fainter than \lya. 
Extended \mgii\ emission was detected around two galaxies by long slit spectra \cite{rubin11,martin13}, and also more recently by IFU \cite{burchett21,zabl21,leclercq22}.

Despite the previous observations on extended \lya\ and \mgii\ haloes, we are short of more information on their link to the galaxies. 
The outflow nature of the extended \mgii\ emission is only claimed in few cases \cite{martin13,zabl21}.
It is still unclear what is the occurrence frequency of the \mgii\ outflow, and if it is a common feature of galaxies across the mass spectrum.
In order to answer this question,  we perform an oriented stacking of the MUSE datacube, with the major axis of each galaxy well-matched, in order to link the extended \mgii\ emission to the orientation of the galactic plane.



%---------------------------------------------------------------
Galactic outflows are thought to play a critical role in the evolution of galaxies by regulating their mass build-up and star formation.
The Galactic outflows tend to form a bipolar shape above and below the galactic plane, extending to the circumgalactic medium (CGM) at several to tens of kpc perpendicular to the galaxy, which has been directly observed in the local Universe, such as the Milky Way and M82 \cite{rupke18,veilleux05}.
Simulations expect that the galactic outflows are more effective at high redshift, particularly at the peak epoch of star formation \cite{muratov15}.
Outflows are responsible for propagating the fuel for future star formation out of the galaxy and enriching the CGM and intergalactic medium (IGM), producing the stellar mass function observed in the present day galaxy population.
Galactic outflows are usually of low gas density and low surface brightness. Therefore, it is difficult to image the emission of outflows.
At high redshift, evidences of the bipolar galactic outflow and its inter-play with the CGM are provided by the absorption against the bright background sources.
Recent observations find that the detection of \mgiiab\ absorption is not evenly distributed around galaxies, but occurs preferentially along the major or minor axis \cite{bordoloi11,bouche12,zabl19} , and particularly stronger along the minor axis, where the metal-enriched outflows are expected \cite{martin19,schroetter19,lundgren21}.
Despite these absorption studies, direct imaging of the galactic outflows as a common feature among the galaxy population is still missing.  
In this work, taking advantage of the extremely deep exposure of the Multi Unit Spectroscopic Explorer (MUSE) instrument, we map the galactic outflows in \mgii\ emission. 
%We discover the bipolar galactic outflows out to $\approx$10~kpc traced by \mgii\ emission by stacking galaxies after re-orienting them along their major axis. 
We reveal a strong azimuthal dependence of the extended \mgii\ haloes around edge-on galaxies, with strong \mgii\ emission along the minor axis, supporting the scenario of bipolar galactic outflow. 
We demonstrate that this \mgii\ outflow is prevalent among the galaxy sample at $z \approx 1$ and $M_* \gtrsim  10^{8.5} M_\odot $. We thus are able to provide estimation of average outflow properties, including the opening angle ($\mathrm{ \approx 64^{\circ } }$), impact parameter ($\mathrm{ \approx 9 kpc }$), average outflow velocity ($\approx 180 ~\mathrm{km/s}$), gas density $\mathrm{n_{H} \approx 0.03 \, cm^{-3}}$ and the mass-loss rate $\mathrm{\overset{.}{M}_{\rm out} \approx 22 M_{\odot}/yr}$.




%---------------------------------------------------------------
Galactic outflows are thought to play a critical role in the galaxy evolution by propagating the fuel for future star formation out of the galaxy and enriching the circumgalactic medium (CGM) and intergalactic medium (IGM) \cite{tumlinson17}. 
The Galactic outflows tend to form a bipolar shape above and below the galactic plane, extending to the CGM at several to tens of kpc perpendicular to the galaxy, which has been directly observed in the local Universe, such as the Milky Way and M82 \cite{rupke18,veilleux05}.
Simulations expect that the galactic outflows are more effective at high redshift, particularly at the peak epoch of cosmic star formation \cite{muratov15}, regulating the mass build-up and star formation of the galaxies.
Galactic outflows are usually of low gas density and low surface brightness. Therefore, it is difficult to image the emission of outflows.
At high redshift, evidences of the bipolar galactic outflow and its inter-play with the CGM are provided by the absorption against the bright background sources.
Recent observations find that the detection of \mgiiab\ absorption is not evenly distributed around galaxies, but occurs preferentially along the major or minor axis \cite{bordoloi11,bouche12,zabl19} , and particularly stronger along the minor axis, where the metal-enriched outflows are expected \cite{martin19,schroetter19,lundgren21}.
Despite these absorption studies, direct imaging of the galactic outflows as a common feature among the galaxy population is still missing.  
In this work, taking advantage of the extremely deep exposure of the Multi Unit Spectroscopic Explorer (MUSE) instrument, we map the galactic outflows in \mgii\ emission. 
We reveal a strong azimuthal dependence of the extended \mgii\ haloes around edge-on galaxies, with strong \mgii\ emission along the minor axis, supporting the scenario of bipolar galactic outflow. 
We demonstrate that this \mgii\ outflow is prevalent among the galaxy sample at $z \approx 1$ and $M_* \gtrsim  10^{8.5} M_\odot $. We thus are able to provide estimation of average outflow properties, including the opening angle ($\mathrm{ \approx 64^{\circ } }$), impact parameter ($\mathrm{ \approx 9 kpc }$), average outflow velocity ($\approx 180 ~\mathrm{km/s}$), gas density $\mathrm{n_{H} \approx 0.03 \, cm^{-3}}$ and the mass-loss rate $\mathrm{\overset{.}{M}_{\rm out} \approx 22 M_{\odot}/yr}$.

%---------------------------------------------------------------


Galactic outflows are thought to play a critical role in the evolution of galaxies by regulating their mass build-up and star formation \cite{tumlinson17}.
The Galactic outflows tend to form a bipolar shape above and below the galactic plane, extending to the circumgalactic medium (CGM) at several to tens of kpc perpendicular to the galaxy, which has been directly observed in the local Universe, such as the Milky Way and M82 \cite{rupke18,veilleux05}.
Simulations expect that the galactic outflows are more effective at high redshift, particularly at the peak epoch of star formation \cite{muratov15}.
Outflows are responsible for propagating the fuel for future star formation out of the galaxy and enriching the CGM and intergalactic medium (IGM), producing the stellar mass function observed in the present day galaxy population.
Galactic outflows are usually of low gas density and low surface brightness. Therefore, it is difficult to image the emission of outflows.
At high redshift, evidences of the bipolar galactic outflow and its inter-play with the CGM are provided by the absorption against the bright background sources.
Recent observations find that the detection of \mgiiab\ absorption is not evenly distributed around galaxies, but occurs preferentially along the major or minor axis \cite{bordoloi11,bouche12,zabl19} , and particularly stronger along the minor axis, where the metal-enriched outflows are expected \cite{martin19,schroetter19,lundgren21}.
Despite these absorption studies, direct imaging of the galactic outflows as a common feature among the galaxy population is still missing.  
In this work, taking advantage of the extremely deep exposure of the Multi Unit Spectroscopic Explorer (MUSE) instrument, we map the galactic outflows in \mgii\ emission. 
We reveal a strong azimuthal dependence of the extended \mgii\ haloes around edge-on galaxies, with strong \mgii\ emission along the minor axis, supporting the scenario of bipolar galactic outflow. 
We demonstrate that this \mgii\ outflow is prevalent among the galaxy sample at $z \approx 1$ and $M_* \gtrsim  10^{8.5} M_\odot $. We thus are able to provide estimation of average outflow properties, including the opening angle ($\mathrm{ \approx 64^{\circ } }$), impact parameter ($\mathrm{ \approx 9 kpc }$), average outflow velocity ($\approx 180 ~\mathrm{km/s}$), gas density $\mathrm{n_{H} \approx 0.03 \, cm^{-3}}$ and the mass-loss rate $\mathrm{\overset{.}{M}_{\rm out} \approx 22 M_{\odot}/yr}$.

